Phase-Bounded Broadcast Networks over Topologies of Communication

We study networks of processes that all execute the same finite state protocol and that communicate through broadcasts. The processes are organized in a graph (a topology) and only the neighbors of a process in this graph can receive its broadcasts. The coverability problem asks, given a protocol and a state of the protocol, whether there is a topology for the processes such that one of them (at least) reaches the given state. This problem is undecidable. We study here an under-approximation of the problem where processes alternate a bounded number of times $k$ between phases of broadcasting and phases of receiving messages. We show that, if the problem remains undecidable when $k$ is greater than 6, it becomes decidable for $k=2$, and EXPSPACE-complete for $k=1$. Furthermore, we show that if we restrict ourselves to line topologies, the problem is in $P$ for $k=1$ and $k=2$.

==> concur2024-rebuttal-48.txt <==
First, we would like to thank all reviewers for their thorough review of our work and their useful comments. This will help us to improve our paper. We will address the concerns of each reviewer separately: 

Review #48A 
========================================================================
*Q: 266.* We propose a mechanism to transmit information without receptions, that relies on the detection of errors. We use two messages to transmit information, it allows the process to reach a state (between the two broadcasts) from which it can detect wrong behaviors of its neighbors.

*Q: Figure 10a and Lemma 6.4 1b* Both are typographic errors:
For Q1, in Figure 4, it should be m \nin \set{td_1, d_1} from s1 and m \nin \set{\bar td_1, \bar d_1} from s2. 
For Q2, v_n should be v_\ell line 485. \ell is the length of the line (line 479, V(\Gamma) = \set{v_1, \dots, v_\ell}).
Sorry about that.

*Q: 273-274.* Once a process broadcast the pair td_i \bar d_i (this is what we mean by 'executes the request') for some i \in \set{0,1,2}, processes at its right will necessary broadcast a pair d_j \bar d_j for some j \in \set{0,1,2}.
This is illustrated in Figure 10b where once process v_3 broadcast the pair td_0 \bar d_0, process v_4 broadcasts the pair d_1 \bar d_1. 

We will also implement the suggestions made by the reviewer.

Review #48B
========================================================================
*Q1.*: Indeed, this is the whole difficulty of this proof. The main idea is that we don't use the reception of messages to move inside good states but to detect errors (and in that case, go to a bad sink state). The processes will have to guess the correct message to send, and the correct instant to send it, otherwise some of them will go to the sink state upon the reception of this "wrong" message. Hence, when everyone makes the correct guesses, the only reception that occurs in the transmission is done by the tail process, whereas when someone makes an incorrect guess, a process goes to a bad state with a reception. In the reduction, if the halting state of the Minsky Machine is not reachable, there will be no way to make a correct guess that allows to cover q_f.



*Q2.*: If a middle process issues an instruction of its own, then it would make its left neighbor fails as it would receive the message and go to an error state. It is similar to what happens in Figure 11b and to what is explained line 295.
Let us consider an example: Assume v_1 is in state idl^1 and v_2 broadcasts td_2 or d_2 (it issues a request whereas v_1 is not broadcasting any request), then v_1 receives the message with transition that goes from idl^1 to \frownie, as depicted in Figure 7.  At the end of the simulation, all processes must propagate the message “done” in the usual way (with receptions). At this moment of the execution, v_1 will be unable to propagate the message and it will block everyone.


*Q3.*: The initial topology is not given and the proof of Theorem 4.3 is based on the fact that we know that processes are organized in a line. If we consider trees, we first have to remove some branches to extract a line before proceeding to the simulation of the Minsky Machine (i.e. processes outside of the line are sent to a sink state before the simulation). This initialization phase requires a more complex protocol, and more phases. Without it, some extra behaviors might occur, breaking the simulation of the Minsky Machine. 


*Q4.*: It is true that the decidability is quite limited, however the undecidability proof shows that we can not go way further.
Our method is not designed only to verify protocols that are 2-phase bounded "by nature", but to provide an under approximation scheme to analyze more complex protocols as explained line 188 and in appendix B. Our result allows then to be more precise than, for instance, to seek whether in the graph of the protocol the bad state is reachable.



Review #48C
========================================================================
*Q1:* Unfortunately, we do not have any results for 3 \leq k < 6. This is left for future work.

*Q2 (Section 5):* In step 1, if we allow the root node to broadcast, we need to simulate receptions of every neighbors. To do that, we need a VASS extension that allows transfers of values but the coverability problem is not anymore in EXPSPACE.

*Q3 (complexity of k=2):* This is because the complexity for the class of topologies introduced in [6] (Theorem 6.1 in the paper) is unknown, and this is what we use to conclude our proof. 

